Simulating the LOcal Web (SLOW) II: Properties of local galaxy clusters

This is the second paper in a series presenting the results from a 500 $h^{-1}$Mpc large constrained hydro-dynamical simulation of the local Universe (SLOW). The initial conditions are based on peculiar velocities derived from the CosmicFlows-2 catalogue. The inclusion of galaxy formation treatment, allows to directly predict observable properties of the Intra-Cluster Medium (ICM) within galaxy clusters. Comparing the properties of observed galaxy clusters within the local Universe with the properties of their simulated counterparts, enables us to assess the effectiveness of the initial condition constraints in accurately replicating the non-linear properties of the largest, collapsed objects within the simulation. Based on the combination of several, publicly available surveys, we identified 45 local Universe galaxy clusters in SLOW, including the 13 most massive from the Planck SZ catalog and 70% of those with $M_{500} > 2\times 10^{14}$ M$_{\odot}$. We then derived the probability of the cross identification based on mass, X-ray luminosity, temperature and Compton-y by comparing it to a random selection. In relation to previous constrained simulations of the local volume, we found in SLOW a much larger amount of replicated galaxy clusters, where their simulation based mass prediction falls within the uncertainties of the observational mass estimates. Comparing the median observed and simulated masses of our cross identified sample allows to independently deduce a hydrostatic mass bias of $(1-b)\approx0.87$. The SLOW constrained simulation of the local Universe faithfully reproduces numerous fundamental characteristics of the galaxy clusters within our local neighbourhood, opening a new avenue for studying the formation and evolution of a large set of individual galaxy clusters as well as testing our understanding of physical processes governing the ICM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
